Evolutionary Map of the Universe (EMU):Compact radio sources in the SCORPIO field towards the Galactic plane

We present observations of a region of the Galactic plane taken during the Early Science Program of the Australian Square Kilometre Array Pathfinder (ASKAP). In this context, we observed the SCORPIO field at 912 MHz with an uncompleted array consisting of 15 commissioned antennas. The resulting map covers a square region of ~40 deg^2, centred on (l, b)=(343.5{\deg}, 0.75{\deg}), with a synthesized beam of 24"x21" and a background rms noise of 150-200 {\mu}Jy/beam, increasing to 500-600 {\mu}Jy/beam close to the Galactic plane. A total of 3963 radio sources were detected and characterized in the field using the CAESAR source finder. We obtained differential source counts in agreement with previously published data after correction for source extraction and characterization uncertainties, estimated from simulated data. The ASKAP positional and flux density scale accuracy were also investigated through comparison with previous surveys (MGPS, NVSS) and additional observations of the SCORPIO field, carried out with ATCA at 2.1 GHz and 10" spatial resolution. These allowed us to obtain a measurement of the spectral index for a subset of the catalogued sources and an estimated fraction of (at least) 8% of resolved sources in the reported catalogue. We cross-matched our catalogued sources with different astronomical databases to search for possible counterparts, finding ~150 associations to known Galactic objects. Finally, we explored a multiparametric approach for classifying previously unreported Galactic sources based on their radio-infrared colors.

==> CoverLetter.txt <==
Dear Sirs,
we are submitting the enclosed paper "Evolutionary Map of the Universe (EMU): Compact radio sources in the SCORPIO field", by S. Riggi et al. for publication in Monthly Notices of the Royal Astronomical Society as a regular paper. 
This paper is the second of a series of works exploiting the 912 MHz observations of the SCORPIO region of the Galactic plane carried out with the ASKAP telescope during the EMU Early Science phase (15 antennas). In the first paper by G.Umana et al (to be submitted to MNRAS) we described the scientific and technological objectives of the SCORPIO survey as well as the ASKAP observations and data reduction procedure. 
The goals of this second paper are: validating the Early Science observations through comparison with other surveys (ATCA, NVSS, MGPS), test source finding and classification methods developed so far, and presenting a first catalogue of compact radio sources in view of future ASKAP observations with the complete array.
On behalf of all authors, I thank you for kindly considering our manuscript for review.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
